On the real zeros of depth 1 quasimodular forms

We discuss the critical points of modular forms, or more generally the zeros of quasimodular forms of depth $1$ for $\mathrm{PSL}_2(\mathbb Z)$. In particular, we consider the derivatives of the unique weight $k$ modular forms $f_k$ with the maximal number of consecutive zero Fourier coefficients following the constant $1$. Our main results state that (1) every zero of a depth $1$ quasimodular form near the derivative of the Eisenstein series in the standard fundamental domain lies on the geodesic segment $\{z \in \mathbb H: \Re(z)=1/2\}$, and (2) more than half of zeros of $f_k$ in the standard fundamental domain lie on the geodesic segment $\{z \in \mathbb H: \Re(z)=1/2\}$ for large enough $k$ with $k\equiv 0 \pmod{12}$.

==> figures/zeros_fig1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 4) {};
		\node [style=none] (1) at (0, -4) {};
		\node [style=none] (2) at (4, 4) {};
		\node [style=none] (3) at (-4, -4) {};
		\node [style=none] (4) at (4, -4) {};
		\node [style=none] (5) at (-4, 8) {};
		\node [style=none] (6) at (4, 8) {};
		\node [style=none] (7) at (-6, -4) {};
		\node [style=none] (8) at (6, -4) {};
		\node [style=none] (9) at (-4, -2) {};
		\node [style=none] (10) at (4, -2) {};
		\node [style=none] (11) at (-6, -1) {};
		\node [style=none] (12) at (6, -1) {};
		\node [style=none] (13) at (-6, 6) {};
		\node [style=none] (14) at (6, 6) {};
        \node [style=none] (25) at (-6, -1.65) {};
		\node [style=none] (26) at (6, -1.65) {};
		\node [style=none] (15) at (2.3, -0.3) {$ST^{-1}z$};
		\node [style=none] (16) at (-1.8, -0.3) {$Sz$};
        \node [style=none] (23) at (-1.25, 0) {$\bullet$};
        \node [style=none] (24) at (1.25, 0) {$\bullet$};
		\node [style=none] (17) at (8, -0.9) {$\Im(\tau)=A''$};
        \node [style=none] (27) at (8, -1.75) {$\Im(\tau)=1/3$};
		\node [style=none] (18) at (8, 6) {$\Im(\tau)=A'$};
        \node [style=none] (28) at (4, 7) {$\bullet$};
        \node [style=none] (29) at (-4, 7) {$\bullet$};
        \node [style=none] (30) at (4.5, 6.8) {$z$};
        \node [style=none] (31) at (-5, 6.9) {$T^{-1}z$};
		\node [style=none] (19) at (0, 2.5) {$SF$};
		\node [style=none] (20) at (2.9, 1) {$ST^{-1}F$};
		\node [style=none] (21) at (-3, 1) {$STF$};
		\node [style=none] (22) at (0, 7.5) {$F$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (0.center) to (1.center);
		\draw [bend right=15] (2.center) to (1.center);
		\draw [bend left] (0.center) to (2.center);
		\draw (3.center) to (5.center);
		\draw (4.center) to (6.center);
		\draw [style=axis red] (7.center) to (8.center);
		\draw [bend left=60] (9.center) to (1.center);
		\draw [bend left=60] (1.center) to (10.center);
		\draw [style=new edge style 0] (11.center) to (12.center);
		\draw [style=new edge style 0] (13.center) to (14.center);
        \draw [style=new edge style 0] (25.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

